Deep Extreme Cut: From Extreme Points to Object Segmentation

This paper explores the use of extreme points in an object (left-most, right-most, top, bottom pixels) as input to obtain precise object segmentation for images and videos. We do so by adding an extra channel to the image in the input of a convolutional neural network (CNN), which contains a Gaussian centered in each of the extreme points. The CNN learns to transform this information into a segmentation of an object that matches those extreme points. We demonstrate the usefulness of this approach for guided segmentation (grabcut-style), interactive segmentation, video object segmentation, and dense segmentation annotation. We show that we obtain the most precise results to date, also with less user input, in an extensive and varied selection of benchmarks and datasets. All our models and code are publicly available on http://www.vision.ee.ethz.ch/~cvlsegmentation/dextr/.

==> data/ablation/manual_vs_gt_extremepoints.txt <==
threshold manual_iou gt_iou seg_bound_iou extreme_points_paper
0	80.1	85.1	94.4	73.6
0.1	80.5	85.1	94.8	74
0.2	80.6	85.1	94.9	74.1
0.3	80.8	85.2	95.1	74.3
0.4	81.1	85.2	95.3	74.5
0.5	81.6	85.3	95.7	75
0.6	82.2	85.4	96.1	75.4
0.7	82.9	85.5	96.5	76
0.8	83.9	85.9	97.1	76.8
0.9	85.7	86.7	97.9	78.1


==> data/semseg/Extreme_by_budget.txt <==
hours	mIoU
0.2		20.7845
0.3639	35.9764
1.777	55.1403
3.994	66.1676
7.014	70.2772
8.34	70.8
19.38	72.9	
51.67	74.5925



==> data/semseg/Extreme_by_nImgs.txt <==
num_images	mIoU
100		20.7845
182		35.9764
883		55.1403
1997	66.1676
3507	70.2772
4169	70.8
9688	72.9
25832	73.5925



==> data/semseg/GT_by_budget.txt <==
hours	mIoU
2.194444444		21.8054
3.993888889		35.1982
8.338888889		48.4271
19.37694444		55.2318
30.72222222		62.0519
76.95916667		70.7918



==> data/semseg/GT_by_nImgs.txt <==
num_images	mIoU
100		21.8054
182		35.1982
380		48.4271
883		55.2318
1400	62.0519
3507	70.7918



==> data/semseg/object_segmentation_coco.txt <==
hours num_images iou
0.04 20 46.2
0.10 50 68.7
0.20 100 73.3
0.36 182 76.8
0.43 219 78.4
1.09 549 82.2
2.19 1097 83.7
4 2000 85.2
8.33 4167 87.2
16.66 8333 88.2
33.33 16667 88.1
51.66 25832 88.9 

















==> data/semseg/object_segmentation_gt.txt <==
hours num_images iou
0.43 20 42.9
1.09 50 63.9
2.19 100 71.5
4 182 75.5
8.33 380 79.6
16.66 759 81.9
33.33 1519 84.7
51.66 2354 85.6
566.87 25832 89.8


==> data/videoseg/davis_2016_extreme.txt <==
num_images seconds	mIoU
1 7.2 72.1
2 14.4 77.4
4 28.8 80.7
7 50.4 81.4
11 79 81.2
22 158 81.7
33 237 82.0










==> data/videoseg/davis_2016_gt.txt <==
num_images seconds	mIoU
1 79 77.4
2 158 84.7
3 237 87.7


==> data/videoseg/davis_2017_extreme.txt <==
num_images seconds	mIoU
1 7.2 51.9
2 14.4 65.0
4 28.8 71.5
7 50.4 73.5
11 79 74.1
22 158 74.9
33 237 75.5


==> data/videoseg/davis_2017_gt.txt <==
num_images seconds	mIoU
1 79 57.0
2 158 72.1
3 237 76.6

